The Column Density Distribution and Continuum Opacity of the Intergalactic and Circumgalactic Medium at Redshift <z>=2.4

We present new high-precision measurements of the opacity of the intergalactic and circumgalactic medium (IGM, CGM) at <z>=2.4. Using Voigt profile fits to the full Lyman alpha and Lyman beta forests in 15 high-resolution high-S/N spectra of hyperluminous QSOs, we make the first statistically robust measurement of the frequency of absorbers with HI column densities 14 < log(NHI) < 17.2. We also present the first measurements of the frequency distribution of HI absorbers in the volume surrounding high-z galaxies (the CGM, 300 pkpc), finding that the incidence of absorbers in the CGM is much higher than in the IGM. In agreement with Rudie et al. (2012), we find that there are fractionally more high-NHI absorbers than low-NHI absorbers in the CGM compared to the IGM, leading to a shallower power law fit to the CGM frequency distribution. We use these new measurements to calculate the total opacity of the IGM and CGM to hydrogen-ionizing photons, finding significantly higher opacity than most previous studies, especially from absorbers with log(NHI) < 17.2. Reproducing the opacity measured in our data as well as the incidence of absorbers with log(NHI) > 17.2 requires a broken power law parameterization of the frequency distribution with a break near log(NHI) ~ 15. We compute new estimates of the mean free path (mfp) to hydrogen-ionizing photons at z=2.4, finding mfp = 147 +- 15 Mpc when considering only IGM opacity. If instead, we consider photons emanating from a high-z star-forming galaxy and account for the local excess opacity due to the surrounding CGM of the galaxy itself, the mean free path is reduced to mfp = 121 +- 15 Mpc. These mfp measurements are smaller than recent estimates and should inform future studies of the metagalactic UV background and of ionizing sources at z~2-3.

==> mv_fig.txt <==
cp /scr/gwen/mfp_mc/mfp_z_evolution_label_zem_compare_path_integral.eps /scr/gwen/drafts/mean_free_path/Referee_response_2/paper
cp /scr/gwen/fit_hires/plot_fitting_error/plots/3sig_err_155_16.eps /scr/gwen/drafts/mean_free_path/Referee_response_2/paper
cp /scr/gwen/fit_hires/plot_fitting_error/plots/3sig_err_160_165.eps /scr/gwen/drafts/mean_free_path/Referee_response_2/paper
cp /scr/gwen/fit_hires/plot_fitting_error/plots/3sig_err_165_170.eps /scr/gwen/drafts/mean_free_path/Referee_response_2/paper
cp /scr/gwen/fit_hires/plot/IGM/feb_21_13_fNX_galNumBins_zbin_zoom.eps /scr/gwen/drafts/mean_free_path/Referee_response_2/paper

